Gas-phase metallicity break radii of star-forming galaxies in IllustrisTNG

We present radial gas-phase metallicity profiles, gradients, and break radii at redshift $z = 0 - 3$ from the TNG50-1 star-forming galaxy population. These metallicity profiles are characterized by an emphasis on identifying the steep inner gradient and flat outer gradient. From this, the break radius, $r_{\rm Break}$, is defined as the region where the transition occurs. We observe the break radius having a positive trend with mass that weakens with redshift. When normalized by the stellar half-mass radius, the break radius has a weaker relation with both mass and redshift. To test if our results are dependent on the resolution or adopted physics of TNG50-1, the same analysis is performed in TNG50-2 and Illustris-1. We find general agreement between each of the simulations in their qualitative trends; however, the adopted physics between TNG and Illustris differ and therefore the breaks, normalized by galaxy size, deviate by a factor of $\sim$2. In order to understand where the break comes from, we define two relevant time-scales: an enrichment time-scale and a radial gas mixing time-scale. We find that $r_{\rm Break}$ occurs where the gas mixing time-scale is $\sim$10 times as long as the enrichment time-scale in all three simulation runs, with some weak mass and redshift dependence. This implies that galactic disks can be thought of in two-parts: a star-forming inner disk with a steep gradient and a mixing-dominated outer disk with a flat gradient, with the break radius marking the region of transition between them.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
